Reflections on kernelizing and computing unrooted agreement forests

Phylogenetic trees are leaf-labelled trees used to model the evolution of species. Here we explore the practical impact of kernelization (i.e. data reduction) on the NP-hard problem of computing the TBR distance between two unrooted binary phylogenetic trees. This problem is better-known in the literature as the maximum agreement forest problem, where the goal is to partition the two trees into a minimum number of common, non-overlapping subtrees. We have implemented two well-known reduction rules, the subtree and chain reduction, and five more recent, theoretically stronger reduction rules, and compare the reduction achieved with and without the stronger rules. We find that the new rules yield smaller reduced instances and thus have clear practical added value. In many cases they also cause the TBR distance to decrease in a controlled fashion. Next, we compare the achieved reduction to the known worst-case theoretical bounds of 15k-9 and 11k-9 respectively, on the number of leaves of the two reduced trees, where k is the TBR distance, observing in both cases a far larger reduction in practice. As a by-product of our experimental framework we obtain a number of new insights into the actual computation of TBR distance. We find, for example, that very strong lower bounds on TBR distance can be obtained efficiently by randomly sampling certain carefully constructed partitions of the leaf labels, and identify instances which seem particularly challenging to solve exactly. The reduction rules have been implemented within our new solver Tubro which combines kernelization with an Integer Linear Programming (ILP) approach. Tubro also incorporates a number of additional features, such as a cluster reduction and a practical upper-bounding heuristic, and it can leverage combinatorial insights emerging from the proofs of correctness of the reduction rules to simplify the ILP.

==> R/R-code.txt <==
library(ggplot2)
library(readxl)
library(tikzDevice)

%%average percentage of remaining taxa
--------------------------------------

tikzDevice::tikz(file = "/Users/slin498/Desktop/Revision1/figs/5moves.tex", width = 4, height = 4)
k5 <- read_excel("/Users/slin498/Desktop/Revision1/figs/5moves.xlsx")
p5=ggplot(data=k5, aes(x=t, y=remaining, group=reductions)) + theme(plot.title = element_text(size=16, hjust = 0.5), axis.text.x = element_text(size=14), axis.text.y = element_text(size=14), legend.position="none", axis.title.x = element_text(color="black", size=16, face="italic"), axis.title.y = element_text(color="black", size=16)) + geom_line(aes(linetype=reductions)) +geom_point() +  scale_linetype_manual(values=c("solid", "dotted", "dashed")) + ylim(0,100) + ggtitle("(a) $k=5$") + ylab("remaining taxa $\\left[\\%\\right]$")+xlab("$t$") 
p5
dev.off()

tikzDevice::tikz(file = "/Users/slin498/Desktop/Revision1/figs/10moves.tex", width = 4, height = 4)
k10 <- read_excel("/Users/slin498/Desktop/Revision1/figs/10moves.xlsx")
p10=ggplot(data=k10, aes(x=t, y=remaining, group=reductions)) + theme(plot.title = element_text(size=16, hjust = 0.5), axis.text.x = element_text(size=14), axis.text.y = element_text(size=14), legend.position="none", axis.title.x = element_text(color="black", size=16, face="italic"), axis.title.y = element_text(color="black", size=16)) + geom_line(aes(linetype=reductions)) +geom_point() +  scale_linetype_manual(values=c("solid", "dotted", "dashed")) + ylim(0,100) + ggtitle("(b) $k=10$") + ylab("remaining taxa $\\left[\\%\\right]$")+xlab("$t$")  
p10
dev.off()

tikzDevice::tikz(file = "/Users/slin498/Desktop/Revision1/figs/15moves.tex", width = 4, height = 4)
k15 <- read_excel("/Users/slin498/Desktop/Revision1/figs/15moves.xlsx")
p15=ggplot(data=k15, aes(x=t, y=remaining, group=reductions)) + theme(plot.title = element_text(size=16, hjust = 0.5), axis.text.x = element_text(size=14), axis.text.y = element_text(size=14), legend.position="none", axis.title.x = element_text(color="black", size=16, face="italic"), axis.title.y = element_text(color="black", size=16)) + geom_line(aes(linetype=reductions)) +geom_point() +  scale_linetype_manual(values=c("solid", "dotted", "dashed")) + ylim(0,100) + ggtitle("(c) $k=15$") + ylab("remaining taxa $\\left[\\%\\right]$")+xlab("$t$")  
p15
dev.off() 

tikzDevice::tikz(file = "/Users/slin498/Desktop/Revision1/figs/20moves.tex", width = 4, height = 4)
k20 <- read_excel("/Users/slin498/Desktop/Revision1/figs/20moves.xlsx")
p20=ggplot(data=k20, aes(x=t, y=remaining, group=reductions)) + theme(plot.title = element_text(size=16, hjust = 0.5), axis.text.x = element_text(size=14), axis.text.y = element_text(size=14), legend.position="none", axis.title.x = element_text(color="black", size=16, face="italic"), axis.title.y = element_text(color="black", size=16)) + geom_line(aes(linetype=reductions)) +geom_point() +  scale_linetype_manual(values=c("solid", "dotted", "dashed")) + ylim(0,100) + ggtitle("(d) $k=20$") + ylab("remaining taxa $\\left[\\%\\right]$")+xlab("$t$") 
p20
dev.off() 

tikzDevice::tikz(file = "/Users/slin498/Desktop/Revision1/figs/25moves.tex", width = 4, height = 4)
k25 <- read_excel("/Users/slin498/Desktop/Revision1/figs/25moves.xlsx")
p25=ggplot(data=k25, aes(x=t, y=remaining, group=reductions)) + theme(plot.title = element_text(size=16, hjust = 0.5), axis.text.x = element_text(size=14), axis.text.y = element_text(size=14), legend.position="none", axis.title.x = element_text(color="black", size=16, face="italic"), axis.title.y = element_text(color="black", size=16)) + geom_line(aes(linetype=reductions)) +geom_point() +  scale_linetype_manual(values=c("solid", "dotted", "dashed")) + ylim(0,100) + ggtitle("(e) $k=25$") + ylab("remaining taxa $\\left[\\%\\right]$")+xlab("$t$") 
p25
dev.off()

tikzDevice::tikz(file = "/Users/slin498/Desktop/Revision1/figs/30moves.tex", width = 4, height = 4)
k30 <- read_excel("/Users/slin498/Desktop/Revision1/figs/30moves.xlsx")
p30=ggplot(data=k30, aes(x=t, y=remaining, group=reductions)) + theme(plot.title = element_text(size=16, hjust = 0.5), axis.text.x = element_text(size=14), axis.text.y = element_text(size=14), legend.position="none", axis.title.x = element_text(color="black", size=16, face="italic"), axis.title.y = element_text(color="black", size=16)) + geom_line(aes(linetype=reductions)) +geom_point() +  scale_linetype_manual(values=c("solid", "dotted", "dashed")) + ylim(0,100) + ggtitle("(f) $k=30$") + ylab("remaining taxa $\\left[\\%\\right]$")+xlab("$t$") 
p30
dev.off()

tikzDevice::tikz(file = "/Users/slin498/Desktop/Revision1/figs/35moves.tex", width = 4, height = 4)
k35 <- read_excel("/Users/slin498/Desktop/Revision1/figs/35moves.xlsx")
p35=ggplot(data=k35, aes(x=t, y=remaining, group=reductions)) + theme(plot.title = element_text(size=16, hjust = 0.5), axis.text.x = element_text(size=14), axis.text.y = element_text(size=14), legend.position="none", axis.title.x = element_text(color="black", size=16, face="italic"), axis.title.y = element_text(color="black", size=16)) + geom_line(aes(linetype=reductions)) +geom_point() +  scale_linetype_manual(values=c("solid", "dotted", "dashed")) + ylim(0,100) + ggtitle("(g) $k=35$") + ylab("remaining taxa $\\left[\\%\\right]$")+xlab("$t$") 
p35
dev.off()

tikzDevice::tikz(file = "/Users/slin498/Desktop/Revision1/figs/35moves-BIG-TREES.tex", width = 6.5, height = 4)
k35big <- read_excel("/Users/slin498/Desktop/Revision1/figs/35moves-BIG-TREES.xlsx")
p35big=ggplot(data=k35big, aes(x=t, y=remaining, group=reductions)) + theme(plot.title = element_text(size=16, hjust = 0.5), axis.text.x = element_text(size=14), axis.text.y = element_text(size=14), legend.position="none", axis.title.x = element_text(color="black", size=16, face="italic"), axis.title.y = element_text(color="black", size=16)) + geom_line(aes(linetype=reductions)) +geom_point() +  scale_linetype_manual(values=c("solid", "dotted", "dashed")) + ylim(0,100) + ggtitle("(h) $k=35$ including the large trees") + ylab("remaining taxa $\\left[\\%\\right]$")+xlab("$t$") 
p35big
dev.off()



%%average percentage of remaining taxa - break up for each skew value for k=20
-------------------------------------------------------------------------------

tikzDevice::tikz(file = "/Users/slin498/Desktop/Revision1/figs/20moves_s=50.tex", width = 4, height = 4)
k20 <- read_excel("/Users/slin498/Desktop/Revision1/figs/20moves_s=50.xlsx")
p20=ggplot(data=k20, aes(x=t, y=remaining, group=reductions)) + theme(plot.title = element_text(size=16, hjust = 0.5), axis.text.x = element_text(size=14), axis.text.y = element_text(size=14), legend.position="none", axis.title.x = element_text(color="black", size=16, face="italic"), axis.title.y = element_text(color="black", size=16)) + geom_line(aes(linetype=reductions)) +geom_point() +  scale_linetype_manual(values=c("solid", "dotted", "dashed")) + ylim(0,100) + ggtitle("(a) $s=50$") + ylab("remaining taxa $\\left[\\%\\right]$")+xlab("$t$") 
p20
dev.off() 

tikzDevice::tikz(file = "/Users/slin498/Desktop/Revision1/figs/20moves_s=70.tex", width = 4, height = 4)
k20 <- read_excel("/Users/slin498/Desktop/Revision1/figs/20moves_s=70.xlsx")
p20=ggplot(data=k20, aes(x=t, y=remaining, group=reductions)) + theme(plot.title = element_text(size=16, hjust = 0.5), axis.text.x = element_text(size=14), axis.text.y = element_text(size=14), legend.position="none", axis.title.x = element_text(color="black", size=16, face="italic"), axis.title.y = element_text(color="black", size=16)) + geom_line(aes(linetype=reductions)) +geom_point() +  scale_linetype_manual(values=c("solid", "dotted", "dashed")) + ylim(0,100) + ggtitle("(b) $s=70$") + ylab("remaining taxa $\\left[\\%\\right]$")+xlab("$t$") 
p20
dev.off() 

tikzDevice::tikz(file = "/Users/slin498/Desktop/Revision1/figs/20moves_s=90.tex", width = 4, height = 4)
k20 <- read_excel("/Users/slin498/Desktop/Revision1/figs/20moves_s=90.xlsx")
p20=ggplot(data=k20, aes(x=t, y=remaining, group=reductions)) + theme(plot.title = element_text(size=16, hjust = 0.5), axis.text.x = element_text(size=14), axis.text.y = element_text(size=14), legend.position="none", axis.title.x = element_text(color="black", size=16, face="italic"), axis.title.y = element_text(color="black", size=16)) + geom_line(aes(linetype=reductions)) +geom_point() +  scale_linetype_manual(values=c("solid", "dotted", "dashed")) + ylim(0,100) + ggtitle("(c) $s=90$") + ylab("remaining taxa $\\left[\\%\\right]$")+xlab("$t$") 
p20
dev.off() 




%%histogram of unsolved tree pairs
-----------------------------------

tikzDevice::tikz(file = "/Users/slin498/Desktop/Revision1/figs/unsolved-tree-pairs-k=25.tex", width = 4, height = 3.2)
unsolved25 <- read_excel("/Users/slin498/Desktop/Revision1/figs/unsolved-tree-pairs-k=25.xlsx")
histo=ggplot(unsolved25, aes(x=t,y=pairs, fill=solver, color=solver)) + geom_col(width=30, position="dodge") + ggtitle("(a) $k=25$") + ylim(0,15) +xlab("$t$") +ylab("tree pairs")+ theme(plot.title = element_text(size=16,  hjust = 0.5),legend.position=c(0.77, 0.8), axis.text.x = element_text(size=14), axis.text.y = element_text(size=14), axis.title.x = element_text(color="black", size=16), axis.title.y = element_text(color="black", size=16)) +scale_color_grey(start=0, end=0.5)+scale_fill_grey(start=0, end=0.5) +scale_x_continuous(n.breaks = 7)
histo
dev.off()


tikzDevice::tikz(file = "/Users/slin498/Desktop/Revision1/figs/unsolved-tree-pairs-k=30.tex", width = 4, height = 3.2)
unsolved30 <- read_excel("/Users/slin498/Desktop/Revision1/figs/unsolved-tree-pairs-k=30.xlsx")
histo=ggplot(unsolved30, aes(x=t,y=pairs, fill=solver, color=solver)) +  geom_col(width=30, position="dodge") + ggtitle("(b) $k=30$") + ylim(0,15) +xlab("$t$") +ylab("tree pairs")+ theme(plot.title = element_text(size=16, hjust = 0.5),legend.position=c(0.77, 0.8), axis.text.x = element_text(size=14), axis.text.y = element_text(size=14), axis.title.x = element_text(color="black", size=16), axis.title.y = element_text(color="black", size=16)) +scale_color_grey(start=0, end=0.5)+scale_fill_grey(start=0, end=0.5) +scale_x_continuous(n.breaks = 7)
histo
dev.off()


tikzDevice::tikz(file = "/Users/slin498/Desktop/Revision1/figs/unsolved-tree-pairs-k=35.tex", width = 4, height = 3.2)
unsolved35 <- read_excel("/Users/slin498/Desktop/Revision1/figs/unsolved-tree-pairs-k=35.xlsx")
histo=ggplot(unsolved35, aes(x=t,y=pairs, fill=solver, color=solver)) + geom_col(width=30, position="dodge") + ggtitle("(c) $k=35$") + ylim(0,15) +xlab("$t$") +ylab("tree pairs")+ theme(plot.title = element_text(size=16, hjust = 0.5),legend.position=c(0.77, 0.8), axis.text.x = element_text(size=14), axis.text.y = element_text(size=14), axis.title.x = element_text(color="black", size=16), axis.title.y = element_text(color="black", size=16)) +scale_color_grey(start=0, end=0.5)+scale_fill_grey(start=0, end=0.5) +scale_x_continuous(n.breaks = 7)
histo
dev.off()



%%scatterplot of 51 tree pairs that Tubro could solve but uSPR couldn't
------------------------------------------------------------------------

tikzDevice::tikz(file = "/Users/slin498/Desktop/Revision1/figs/solved-by-Tubro-51.tex", width = 4, height = 3.2)
solved51 <- read_excel("/Users/slin498/Desktop/Revision1/figs/solved-by-Tubro-51.xlsx")
solved51$k <- as.factor(solved51$k)
plot51=ggplot(solved51, aes(x=t,y=tbr, shape=k)) + geom_point() + xlab("$t$") +ylab("$d_{\\textrm{TBR}}(T,T')$")+theme(axis.text.x = element_text(size=14), axis.text.y = element_text(size=14), axis.title.x = element_text(color="black", size=16), axis.title.y = element_text(color="black", size=16),legend.title = element_text(color = "black", size = 16), legend.text = element_text(color = "black", size=16)) + scale_shape(name = "$k$")
plot51
dev.off()



%%empirical estimates of f(k) for different values of k and reductions
-----------------------------------------------------------------------

tikzDevice::tikz(file = "/Users/slin498/Desktop/Revision1/figs/three-bounds-on-fk-k5.tex", width = 4, height = 4)
k5 <- read_excel("/Users/slin498/Desktop/Revision1/figs/three-bounds-on-f(k)-k=5.xlsx")
p5=ggplot(data=k5, aes(x=t, y=fk, group=reductions)) + theme(plot.title = element_text(size=16, hjust = 0.5), axis.text.x = element_text(size=14), axis.text.y = element_text(size=14), legend.position="none", axis.title.x = element_text(color="black", size=16, face="italic"), axis.title.y = element_text(color="black", size=16)) + geom_line(aes(linetype=reductions)) +geom_point() +  scale_linetype_manual(values=c("solid", "dotted", "dashed"))  + ggtitle("(a) $k=5$ main dataset") + ylab("$f(k)$")+xlab("$t$") + ylim(1.95,13.5)
p5
dev.off()


tikzDevice::tikz(file = "/Users/slin498/Desktop/Revision1/figs/three-bounds-on-fk-k35.tex", width = 4, height = 4)
k35 <- read_excel("/Users/slin498/Desktop/Revision1/figs/three-bounds-on-f(k)-k=35.xlsx")
p35=ggplot(data=k35, aes(x=t, y=fk, group=reductions)) + theme(plot.title = element_text(size=16, hjust = 0.5), axis.text.x = element_text(size=14), axis.text.y = element_text(size=14), legend.position="none", axis.title.x = element_text(color="black", size=16, face="italic"), axis.title.y = element_text(color="black", size=16)) + geom_line(aes(linetype=reductions)) +geom_point() +  scale_linetype_manual(values=c("solid", "dotted", "dashed"))  + ggtitle("(b) $k=35$ main dataset") + ylab("$f(k)$")+xlab("$t$") + ylim(1.95,13.5)
p35
dev.off()


tikzDevice::tikz(file = "/Users/slin498/Desktop/Revision1/figs/three-bounds-on-fk-k35-BIG-TREES.tex", width = 4, height = 4)
k35big <- read_excel("/Users/slin498/Desktop/Revision1/figs/three-bounds-on-f(k)-k=35-BIG-TREES.xlsx")
p35big=ggplot(data=k35big, aes(x=t, y=fk, group=reductions)) + theme(plot.title = element_text(size=16, hjust = 0.5), axis.text.x = element_text(size=14), axis.text.y = element_text(size=14), legend.position="none", axis.title.x = element_text(color="black", size=16, face="italic"), axis.title.y = element_text(color="black", size=16)) + geom_line(aes(linetype=reductions)) +geom_point() +  scale_linetype_manual(values=c("solid", "dotted", "dashed"))  + ggtitle("(c) $k=35$ main and large trees dataset") + ylab("$f(k)$")+xlab("$t$") + ylim(1.95,13.5)
p35big
dev.off()


%%empirical estimates of f(k) for different values of k
--------------------------------------------------------

tikzDevice::tikz(file = "/Users/slin498/Desktop/Revision1/figs/bounds-on-f(k)-legend.tex", width = 4, height = 4)
main <- read_excel("/Users/slin498/Desktop/Revision1/figs/bounds-on-f(k).xlsx")
main$k <- as.factor(main$k)
pmainlegend=ggplot(data=main, aes(x=t, y=fk, color=k)) + theme(legend.title = element_text(color = "black", size = 16), legend.text = element_text(color = "black", size=16), plot.title = element_text(size=16, hjust = 0.5), axis.text.x = element_text(size=14), axis.text.y = element_text(size=14), legend.position="right", axis.title.x = element_text(color="black", size=16), axis.title.y = element_text(color="black", size=16)) + geom_line(aes(color=k)) +geom_point() + geom_point(aes(color=k)) + ylab("$f(k)$")+xlab("$t$")+ ggtitle("(a) main dataset") + labs(color="$k$")
pmainlegend
dev.off()

tikzDevice::tikz(file = "/Users/slin498/Desktop/Revision1/figs/bounds-on-f(k).tex", width = 4, height = 4)
main <- read_excel("/Users/slin498/Desktop/Revision1/figs/bounds-on-f(k).xlsx")
main$k <- as.factor(main$k)
pmain=ggplot(data=main, aes(x=t, y=fk, color=k)) + theme(legend.title = element_text(color = "black", size = 16), legend.text = element_text(color = "black", size=16), plot.title = element_text(size=16, hjust = 0.5), axis.text.x = element_text(size=14), axis.text.y = element_text(size=14), legend.position="none", axis.title.x = element_text(color="black", size=16), axis.title.y = element_text(color="black", size=16)) + geom_line(aes(color=k)) +geom_point() + geom_point(aes(color=k)) + ylab("$f(k)$")+xlab("$t$")+ ggtitle("(a) main dataset") 
pmain
dev.off()


tikzDevice::tikz(file = "/Users/slin498/Desktop/Revision1/figs/bounds-on-f(k)-BIG-TREES.tex", width = 4, height = 4)
big <- read_excel("/Users/slin498/Desktop/Revision1/figs/bounds-on-f(k)-BIG-TREES.xlsx")
big$k <- as.factor(big$k)
pbig=ggplot(data=big, aes(x=t, y=fk, color=k)) + theme(legend.title = element_text(color = "black", size = 16), legend.text = element_text(color = "black", size=16), plot.title = element_text(size=16, hjust = 0.5), axis.text.x = element_text(size=14), axis.text.y = element_text(size=14), legend.position="none", axis.title.x = element_text(color="black", size=16), axis.title.y = element_text(color="black", size=16)) + geom_line(aes(color=k)) +geom_point() + geom_point(aes(color=k)) + ylab("$f(k)$")+xlab("$t$")+ ggtitle("(b) main and large trees dataset")
pbig
dev.off()




%%empirical estimates of f(k) for different values of k and broken down by the skew
-----------------------------------------------------------------------------------

tikzDevice::tikz(file = "/Users/slin498/Desktop/Revision1/figs/bounds-on-f(k)-skew50.tex", width = 4, height = 4)
main <- read_excel("/Users/slin498/Desktop/Revision1/figs/bounds-on-f(k)-skew50.xlsx")
main$k <- as.factor(main$k)
pmain=ggplot(data=main, aes(x=t, y=fk, color=k)) + theme(legend.title = element_text(color = "black", size = 16), legend.text = element_text(color = "black", size=16), plot.title = element_text(size=16, hjust = 0.5), axis.text.x = element_text(size=14), axis.text.y = element_text(size=14), legend.position="none", axis.title.x = element_text(color="black", size=16), axis.title.y = element_text(color="black", size=16)) + geom_line(aes(color=k)) +geom_point() + geom_point(aes(color=k)) + ylab("$f(k)$")+xlab("$t$")+ ggtitle("(a) skew $=50$,  main dataset") + ylim(1.8,8)
pmain
dev.off()



tikzDevice::tikz(file = "/Users/slin498/Desktop/Revision1/figs/bounds-on-f(k)-BIG-TREES-skew50.tex", width = 4, height = 4)
big <- read_excel("/Users/slin498/Desktop/Revision1/figs/bounds-on-f(k)-BIG-TREES-skew50.xlsx")
big$k <- as.factor(big$k)
pbig=ggplot(data=big, aes(x=t, y=fk, color=k)) + theme(legend.title = element_text(color = "black", size = 16), legend.text = element_text(color = "black", size=16), plot.title = element_text(size=16, hjust = 0.5), axis.text.x = element_text(size=14), axis.text.y = element_text(size=14), legend.position="none", axis.title.x = element_text(color="black", size=16), axis.title.y = element_text(color="black", size=16)) + geom_line(aes(color=k)) +geom_point() + geom_point(aes(color=k)) + ylab("$f(k)$")+xlab("$t$")+ ggtitle("(d) skew $=50$, main and large trees dataset")+ ylim(1.8,8)
pbig
dev.off()


tikzDevice::tikz(file = "/Users/slin498/Desktop/Revision1/figs/bounds-on-f(k)-skew70.tex", width = 4, height = 4)
main <- read_excel("/Users/slin498/Desktop/Revision1/figs/bounds-on-f(k)-skew70.xlsx")
main$k <- as.factor(main$k)
pmain=ggplot(data=main, aes(x=t, y=fk, color=k)) + theme(legend.title = element_text(color = "black", size = 16), legend.text = element_text(color = "black", size=16), plot.title = element_text(size=16, hjust = 0.5), axis.text.x = element_text(size=14), axis.text.y = element_text(size=14), legend.position="none", axis.title.x = element_text(color="black", size=16), axis.title.y = element_text(color="black", size=16)) + geom_line(aes(color=k)) +geom_point() + geom_point(aes(color=k)) + ylab("$f(k)$")+xlab("$t$")+ ggtitle("(b) skew $=70$,  main dataset") + ylim(1.8,8)
pmain
dev.off()


tikzDevice::tikz(file = "/Users/slin498/Desktop/Revision1/figs/bounds-on-f(k)-BIG-TREES-skew70.tex", width = 4, height = 4)
big <- read_excel("/Users/slin498/Desktop/Revision1/figs/bounds-on-f(k)-BIG-TREES-skew70.xlsx")
big$k <- as.factor(big$k)
pbig=ggplot(data=big, aes(x=t, y=fk, color=k)) + theme(legend.title = element_text(color = "black", size = 16), legend.text = element_text(color = "black", size=16), plot.title = element_text(size=16, hjust = 0.5), axis.text.x = element_text(size=14), axis.text.y = element_text(size=14), legend.position="none", axis.title.x = element_text(color="black", size=16), axis.title.y = element_text(color="black", size=16)) + geom_line(aes(color=k)) +geom_point() + geom_point(aes(color=k)) + ylab("$f(k)$")+xlab("$t$")+ ggtitle("(e) skew $=70$, main and large trees dataset")+ ylim(1.8,8)
pbig
dev.off()


tikzDevice::tikz(file = "/Users/slin498/Desktop/Revision1/figs/bounds-on-f(k)-skew90.tex", width = 4, height = 4)
main <- read_excel("/Users/slin498/Desktop/Revision1/figs/bounds-on-f(k)-skew90.xlsx")
main$k <- as.factor(main$k)
pmain=ggplot(data=main, aes(x=t, y=fk, color=k)) + theme(legend.title = element_text(color = "black", size = 16), legend.text = element_text(color = "black", size=16), plot.title = element_text(size=16, hjust = 0.5), axis.text.x = element_text(size=14), axis.text.y = element_text(size=14), legend.position="none", axis.title.x = element_text(color="black", size=16), axis.title.y = element_text(color="black", size=16)) + geom_line(aes(color=k)) +geom_point() + geom_point(aes(color=k)) + ylab("$f(k)$")+xlab("$t$")+ ggtitle("(c) skew $=90$,  main dataset") + ylim(1.8,8)
pmain
dev.off()


tikzDevice::tikz(file = "/Users/slin498/Desktop/Revision1/figs/bounds-on-f(k)-BIG-TREES-skew90.tex", width = 4, height = 4)
big <- read_excel("/Users/slin498/Desktop/Revision1/figs/bounds-on-f(k)-BIG-TREES-skew90.xlsx")
big$k <- as.factor(big$k)
pbig=ggplot(data=big, aes(x=t, y=fk, color=k)) + theme(legend.title = element_text(color = "black", size = 16), legend.text = element_text(color = "black", size=16), plot.title = element_text(size=16, hjust = 0.5), axis.text.x = element_text(size=14), axis.text.y = element_text(size=14), legend.position="none", axis.title.x = element_text(color="black", size=16), axis.title.y = element_text(color="black", size=16)) + geom_line(aes(color=k)) +geom_point() + geom_point(aes(color=k)) + ylab("$f(k)$")+xlab("$t$")+ ggtitle("(f) skew $=90$, main and large trees dataset")+ ylim(1.8,8)
pbig
dev.off()






%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%

%%% With legend

p35big=ggplot(data=k35big, aes(x=t, y=remaining, group=reductions))+ggtitle("(h) k=35 including the large trees")  + theme(plot.title = element_text(size=16, hjust = 0.5), axis.text.x = element_text(size=14), axis.text.y = element_text(size=14), legend.position="right", axis.title.x = element_text(color="black", size=16, face="italic"), axis.title.y = element_text(color="black", size=16), legend.title = element_text(color = "black", size = 16), legend.text = element_text(color = "black", size=16, face="italic")) + geom_line(aes(linetype=reductions)) +geom_point() +  scale_linetype_manual(values=c("solid", "dotted", "dashed")) + ylim(0,100) + ylab("remaining taxa [%]")

%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%% 
 



==> figs/bounds-on-f_k_-BIG-TREES-readme.txt <==
data (for k=35) in bounds-on-f(k)-BIG-TREES.xlsx is duplicated 7 times to make sure the resulting plot is pink



(essentially, R draws the same graph 7n times)


same applies to the BIG-TREE files broken down by the skew
